Cohort Query Processing

Modern Internet applications often produce a large volume of user activity records. Data analysts are interested in cohort analysis, or finding unusual user behavioral trends, in these large tables of activity records. In a traditional database system, cohort analysis queries are both painful to specify and expensive to evaluate. We propose to extend database systems to support cohort analysis. We do so by extending SQL with three new operators. We devise three different evaluation schemes for cohort query processing. Two of them adopt a non-intrusive approach. The third approach employs a columnar based evaluation scheme with optimizations specifically designed for cohort query processing. Our experimental results confirm the performance benefits of our proposed columnar database system, compared against the two non-intrusive approaches that implement cohort queries on top of regular relational databases.

==> data/age.dat <==
#age    "cumulative retention"      "Q1"    "Q3"
0       1               1.00            1.00
1       1.25416         1.44            1.01
2       1.44131         1.80            1.01
3       1.58504         2.06            1.02
4       1.69791         2.25            1.02
5       1.79571         2.42            1.02
6       1.87947         2.55            1.03
7       1.95282         2.68            1.03
8       2.01693         2.79            1.03
9       2.06719         2.87            1.03
10      2.10423         2.93            1.04
11      2.1194          2.94            1.04
12      2.14006         2.97            1.04
13      2.14553         2.97            1.04
14      2.15073         2.97            1.04


==> data/age/ag.dat <==
#age    "retention"      "Q1"    "Q3"
age    "retention"      "Q7"    "Q8"
1		0.583		0.485		0.971
2		0.670		0.606		0.971
3		0.737		0.694		0.981
4		0.789		0.758		0.981
5		0.835		0.815		0.981
6		0.874		0.859		0.990
7		0.908		0.902		0.990
8		0.938		0.939		0.990
9		0.961		0.966		0.990
10		0.978		0.987		1.000
11		0.985		0.990		1.000
12		0.995		1.000		1.000
13		0.998		1.000		1.000
14		1.000		1.000		1.000


==> data/age/age.dat <==
#
age    "cumulative retention"      "Q7"    "Q8"
0       1               1.00            1.00
1       1.25416         1.44            1.01
2       1.44131         1.80            1.01
3       1.58504         2.06            1.02
4       1.69791         2.25            1.02
5       1.79571         2.42            1.02
6       1.87947         2.55            1.03
7       1.95282         2.68            1.03
8       2.01693         2.79            1.03
9       2.06719         2.87            1.03
10      2.10423         2.93            1.04
11      2.1194          2.94            1.04
12      2.14006         2.97            1.04
13      2.14553         2.97            1.04
14      2.15073         2.97            1.04


==> data/birth.dat <==
#day    "new-born users"    "Q1"    "Q3"
1       1           1.00	    1.00
2       1.71117     1.33	    1.01
3       2.30583     1.11	    1.01
4       2.82888     1.41	    1.02
5       2.83495     1.24	    1.02
6       3.5         1.46	    1.04
7       4.0267      1.53	    1.03
8       4.0267      1.51	    1.03
9       4.51456     1.71	    1.04
10      5.02427     1.81	    1.04
11      5.46238     2.00	    1.05
12      5.97451     2.13	    1.05
13      6.71845     2.29	    1.06
14      7.19296     2.24	    1.06
15      7.66626     2.37	    1.07
16      8.1068      2.50	    1.08
17      8.48665     2.51	    1.08
18      8.4915      2.56	    1.08
19      8.9915      2.69	    1.08
20      9.43083     2.86	    1.09
21      9.76942     2.96	    1.09
22      10.1104     2.93	    1.10
23      10.4005     3.00	    1.10
24      11.2779     3.27	    1.11
25      41.5947     14.09	    1.40
26      54.6881     18.77	    1.59
27      59.6383     20.77	    1.78
28      61.9333     21.50	    1.86
29      63.5303     21.97	    1.91
30      64.6432     22.26	    1.94
31      65.5607     22.51	    1.95
32      66.4454     22.69	    1.97
33      67.3677     22.80	    1.98
34      68.1857     23.00	    2.00
35      68.7888     23.03	    1.99
36      68.7973     23.10	    1.99
37      69.2658     23.11	    1.99


==> data/birth/birth.dat <==
#day    "new-born users"    "Q1"    "Q3"
#day    "new-born users"    "Q1"    "Q3"
1       1           1.00	    1.00
2       1.71117     1.33	    1.01
3       2.30583     1.11	    1.01
4       2.82888     1.41	    1.02
5       2.83495     1.24	    1.02
6       3.5         1.46	    1.04
7       4.0267      1.53	    1.03
8       4.0267      1.51	    1.03
9       4.51456     1.71	    1.04
10      5.02427     1.81	    1.04
11      5.46238     2.00	    1.05
12      5.97451     2.13	    1.05
13      6.71845     2.29	    1.06
14      7.19296     2.24	    1.06
15      7.66626     2.37	    1.07
16      8.1068      2.50	    1.08
17      8.48665     2.51	    1.08
18      8.4915      2.56	    1.08
19      8.9915      2.69	    1.08
20      9.43083     2.86	    1.09
21      9.76942     2.96	    1.09
22      10.1104     2.93	    1.10
23      10.4005     3.00	    1.10
24      11.2779     3.27	    1.11
25      41.5947     14.09	    1.40
26      54.6881     18.77	    1.59
27      59.6383     20.77	    1.78
28      61.9333     21.50	    1.86
29      63.5303     21.97	    1.91
30      64.6432     22.26	    1.94
31      65.5607     22.51	    1.95
32      66.4454     22.69	    1.97
33      67.3677     22.80	    1.98
34      68.1857     23.00	    2.00
35      68.7888     23.03	    1.99
36      68.7973     23.10	    1.99
37      69.2658     23.11	    1.99


==> data/birth/bs.dat <==
#day    "new-born users"    "Q1"    "Q3"
day    "birth CDF"    "Q5"    "Q6"
1		0.014		0.043		0.503
2		0.025		0.058		0.508
3		0.033		0.048		0.508
4		0.041		0.061		0.513
5		0.041		0.054		0.513
6		0.051		0.063		0.523
7		0.058		0.066		0.518
8		0.058		0.065		0.518
9		0.065		0.074		0.523
10		0.073		0.078		0.523
11		0.079		0.087		0.528
12		0.086		0.092		0.528
13		0.097		0.099		0.533
14		0.104		0.097		0.533
15		0.111		0.103		0.538
16		0.117		0.108		0.543
17		0.123		0.109		0.543
18		0.123		0.111		0.543
19		0.130		0.116		0.543
20		0.136		0.124		0.548
21		0.141		0.128		0.548
22		0.146		0.127		0.553
23		0.150		0.130		0.553
24		0.163		0.141		0.558
25		0.601		0.610		0.704
26		0.790		0.812		0.799
27		0.861		0.899		0.894
28		0.894		0.930		0.935
29		0.917		0.951		0.960
30		0.933		0.963		0.975
31		0.947		0.974		0.980
32		0.959		0.982		0.990
33		0.973		0.987		0.995
34		0.984		0.995		1.005
35		0.993		0.997		1.000
36		0.993		1.000		1.000
37		1.000		1.000		1.000


==> data/cmp/q1.dat <==
#query time for Q1
"scale"     "COHANA"    "PG-F"      "PG-M"      "MN-F"      "MN-M"
1           0.3236      689         340         9.06        1.98      
2           0.6443      5027        760         20.86       4.82      
4           1.2818      12499       2866        382.6       72.2      
8           2.5685      31971       5509        1387.8      381.8     
16          5.1087      72650       11377       1905.4      513.8     
32          10.0878     177819      32726       3876        971.2     
64          57.8166     -           87467       8025.5      1859      


==> data/cmp/q2.dat <==
#query time for Q2
"scale"     "COHANA"    "PG-F"      "PG-M"      "MN-F"      "MN-M"
1           0.0229      63          46          0.99167     0.3616     
2           0.0415      732         263         1.92        0.6619     
4           0.0819      2806        810         4.12        3.88       
8           0.1623      8387        1367        28.72       15.9       
16          0.3247      21960       2153        159         21.82      
32          0.6368      66164       6375        551.8       65.76      
64          1.305       -           14086       1288.5      337.2  


==> data/cmp/q3.dat <==
#query time for Q3
"scale"     "COHANA"    "PG-F"      "PG-M"      "MN-F"      "MN-M"
1           0.4019      88          10          3.16        0.81519
2           0.7995      3082        230         9.82        1.52137
4           1.5946      6626        675         193.8       4.06405
8           3.1746      16618       1167        768.6       35.04
16          6.3357      40889       1719        1272.2      110.6
32          14.474      100304      5428        2626.6      258.8
64          104.27      -           11666       4842.25     411.8


==> data/cmp/q4.dat <==
#query time for Q4
"scale"     "COHANA"    "PG-F"      "PG-M"      "MN-F"      "MN-M"
1           0.006       12          12          0.291778    0.592515
2           0.0107      560         226         0.51383     1.04079
4           0.0203      1798        668         0.98        2.34
8           0.0395      6007        1140        18.44       9.3
16          0.0765      16500       1660        243.4       102
32          0.1625      46349       5275        687.6       374.4
64          1.1524      -           11301       1124        669.4


==> data/cmp/tsf.dat <==
#cube size  for different scale
scale   COHANA   MONET   PG
1       81      219     1983
2       157     449     1999
4       296     2719    11069
8       593     7875    27511
16      1169    13702   49766
32      2324    35569   117529
64      4503    60772   -


==> data/csize/nq2.dat <==
#query time for Q2
"scale"     "16K"       "64K"       "256K"      "1M"
1		21.50		21.00		22.90		28.80		
2		42.30		40.50		41.50		53.40		
4		79.20		77.90		81.90		106.70		
8		152.40		153.00		162.30		213.40		
16		296.40		299.10		324.70		429.70		
32		583.00		590.40		636.80		865.30		
64		1407.40		1340.80		1305.00		1690.80		


==> data/csize/nq4.dat <==
#query time for Q4
"scale"     "16K"           "64K"           "256K"           "1M"
1		7.80		6.80		6.00		7.50		
2		15.50		11.80		10.70		13.30		
4		28.80		21.80		20.30		25.50		
8		44.90		39.60		39.50		49.10		
16		74.50		72.60		76.50		100.70		
32		128.00		134.20		162.50		199.40		
64		654.60		1084.80		1152.40		1813.00		


==> data/csize/q1.dat <==
#query time for Q1
"scale"     "16K"       "64K"       "256K"     "1M"
1           0.2949      0.2991      0.3236      0.4342   
2           0.5821      0.5917      0.6443      0.8643   
4           1.1526      1.1759      1.2818      1.7341   
8           2.2908      2.3376      2.5685      3.4549   
16          4.5748      4.656       5.1087      6.8872   
32          9.0845      9.2541      10.0878     13.6948  
64          97.979      64.7034     57.8        58.36


==> data/csize/q2.dat <==
#query time for Q2
"scale"     "16K"       "64K"       "256K"      "1M"
1           0.0215      0.021       0.0229      0.0288     
2           0.0423      0.0405      0.0415      0.0534
4           0.0792      0.0779      0.0819      0.1067
8           0.1524      0.153       0.1623      0.2134
16          0.2964      0.2991      0.3247      0.4297
32          0.583       0.5904      0.6368      0.8653
64          1.4074      1.3408      1.305       1.6908


==> data/csize/q3.dat <==
#query time for Q3
"scale"     "16K"       "64K"       "256K"      "1M"
1           0.3567      0.3542      0.4019      0.5528
2           0.717       0.731       0.7995      1.1029
4           1.4202      1.4549      1.5946      2.2128
8           2.8194      2.8997      3.1746      4.404
16          5.6061      5.7663      6.3357      8.7739
32          10.9596     11.4497     14.474      18.0203
64          108.413     114.883     104.27      73.2878


==> data/csize/q4.dat <==
#query time for Q4
"scale"     "16K"           "64K"           "256K"           "1M"
1           0.0078          0.0068          0.006            0.0075    
2           0.0155          0.0118          0.0107           0.0133
4           0.0288          0.0218          0.0203           0.0255
8           0.0449          0.0396          0.0395           0.0491
16          0.0745          0.0726          0.0765           0.1007
32          0.128           0.1342          0.1625           0.1994
64          0.6546          1.0848          1.1524           1.813


==> data/csize/size.dat <==
#cube size  for different scale
scale   16K     64K     256K    1M
1       309     325     338     359 
2       578     638     660     698 
4       1075    1230    1297    1348    
8       2011    2310    2548    2640    
16      3824    4307    4919    5187    
32      7400    8059    9247    10192   
64      14519   15314   17247   19674   

